Stellar abundance of binary stars: their role in determining the formation location of super-Earths and ice giants

Binary stars form from the same parent molecular cloud and thus have the same chemical composition. Forming planets take building material (solids) away from the surrounding protoplanetary disc. Assuming that the disc's accretion onto the star is the main process that clears the disc, the atmosphere of the star will show abundance reductions caused by the material accreted by the forming planet(s). If planets are only forming around one star of a binary system, the planet formation process can result in abundance differences in wide binary stars, if their natal protoplanetary discs do not interact during planet formation. Abundance differences in the atmospheres of wide binaries hosting giant planets have already been observed and linked to the formation location of giant planets. Here, we model how much building material is taken away for super-Earth planets that form inside/outside of the water ice line as well as ice giants forming inside/outside of the CO ice line. Our model predicts a significant abundance difference $\Delta$[X/H] in the stellar atmospheres of the planet-hosting binary component. Our model predicts that super-Earths that form inside the water ice line ($r<r_{\rm H_2O}$) will result in an $\Delta$[Fe/H]/$\Delta$[O/H] abundance difference in the their host star that is a factor of 2 larger than for super-Earths formed outside the water ice line ($r>r_{\rm H_2O}$) in the water rich parts of the disc. Additionally, our model shows that the $\Delta$[Fe/H]/$\Delta$[C/H] abundance difference in the host star is at least a factor of 3 larger for ice giants formed at $r<r_{\rm CO}$ compared to ice giants formed far out in the protoplanetary disc ($r>r_{\rm CO}$). Future observations of wide binary star systems hosting super-Earths and ice giants could therefore help to constrain the migration pathway of these planets and thus constrain planet formation theories.

==> AAreport2.txt <==
After revising the replies from the authors concerning the paper "Stellar abundance of binary stars: their role in determining the formation location of super-Earths and ice giants", I conclude I still cannot recommend the paper for publication. The authors reply to most of the comments just by adding discussions, not actual calculations. Moreover, the arguments of the discussions concerning the major points I raised (migration and planet multiplicity) are highly sustained on the paper from Bitsch et al. (2015b), which was recognised publicly by the first author in a conference held in Jena last September ("Planet Formation and Evolution 2017") to contain errors in the calculations. Therefore, the results presented in that paper should be re-calculated and presented in the form of an erratum. Until that does not occur, that paper should not be cited to justify any new results.

A: obviously the erratum is now published and if A&A takes 3 months to publish it, what can we do about it?

Even leaving aside the particular work of Bitsch et al. (2015b), the argumentation in general to sustain that the mechanism proposed in this work to infer the formation location of super-Earths/Ice-giants is valid is sustained solely on a handful of theoretical models. For the super-Earths/ice giants’ formation location not to be affected by planetary migration and planet multiplicity, the authors are requiring/assuming that:

A: regarding multiplicity, we expanded our calculations to incorporate mixing effects, meaning how the stellar abundance changes if a certain fraction of a super Earth was accreted inside and outside an ice line. This is discussed now in section 4.

-Planets must have formed by accreting only pebbles. This is used when the authors justify that solid accretion is faster than type-I migration and by stating that solid accretion is terminated early (by reaching pebble isolation mass). Even though pebbles are very likely to dominate the solid accretion at the beginning of the disk lifetime, planetesimals also exist in the disk, and planetesimal accretion is not faster than migration. Intermediate-mass planets could therefore accrete planetesimals from different parts of the disk, blurring the proposed effect on the the stellar abundances.

A: We agree that planetesimal accretion is not faster than type-I migration. Our point was that planets would reach pebble isolation mass before they start to migrate significantly, which is a common result in simulations with pebble accretion. With planetesimal accretion, we agree that this is not the case. However, when planets grow via planetesimal accretion, they start to grow until their feeding zone is depeleted, where the feeding zone can be assumed to have the same chemical composition. As soon as the planets start to migrate, they actually scatter planetesimals rather than accreting them (Tanaka & Ida, 99), implying that the chemical composition does not change.

-Planets formed beyond the water ice line were kept beyond the ice line by outwards migration: regions of outwards migration are highly dependent on the disc model and its thermodynamics, so this argument is again, model dependent.

A: we agree that the region of outward migration depends on the model. However, even in models where outward migration does not exist, pebble accretion is fast enough that planets grow first to pebble isolation mass before they start to migrate (Bitsch et al. 2015, 2016,2018a)

-"systems of Super-Earths do not have giant planet companions (Mustill et al. 2015)". The paper cited by the authors is not observational but theoretical, it shows that a migrating gas giant disrupts inner terrestrial planets. This does not justify by any means that a system cannot have gas giants at large orbital distances. The authors claim GAIA will detect farther companions but they do not provide any reference. ESA’s webpage claims detection of gas giants will be feasible only for objects with periods of 2-3 years (http://sci.esa.int/gaia/58784-exoplanets/). Any presence of extra planets in the system that are not detected will lead to wrong conclusions regarding the proposed mechanism.

A: Indeed, the reference chosen here was not the best one. However, statistics indicate that 30-50% of stellar systems harbour super Earths (Fressin et al. 2013), but giant planets can only be found in up to 10% of all systems. This already implies that most super Earth systems can NOT have a giant planet companion. However, we agree that super Earth planets that are not found in the system will also influence the composition. We thus expand our calculations to allow the mixing of planetary material from inside/beyond the corresponding ice line. This in turn would also allow us (if one were to trust our model ;) ) to predict the presence of other unseen planets due to the change of the chemical abundances in the host star.


Based on these caveats (besides more raised by the other referee and editor, for which the authors have also only answered adding a discussion), I consider the method to infer a formation location of intermediate-mass planets extremely weak and I cannot recommend this paper for publication, given that I find it can easily lead to erroneous conclusions of the interpretation of the observational data. 

A: We actually reformulated the equations neccesary to calculate the abundance difference to accompany the effects of the stellar convective zone, but apparently the reviewer did not pay attention to the text in \bf.

%%%%%%%%%%%%%%%
Referee #2 report

I have finished my second review of the manuscript, "Stellar abundance of binary stars: their role in determining the formation location of super-Earths and ice giants" by Bitsch et al., and I commend the authors for the significant work they have put into revising their paper. However, I feel that most of the revisions are cosmetic and do not adequately address the main concerns from my first review, namely, that the authors make assumptions about planet formation that are not well founded by observations or theory and the proposed signature may not be an effective method to determine where planets form in a protoplanetary disk because of the complex nature of the planet formation process. The authors address some of these concerns (particularly in section 4), but the general conclusion is still that the proposed signature may indicate the location of where a planet forms only in very particular circumstances (planet formation removes significant amount of material from the! disk as described, small stellar convection zones, planet formation proceeds via pebble accretion on short timescales, no multi-planet systems, and solar-type stars in wide-binary systems). It is also a bit unnerving that the HD 20781/82 wide-binary system is listed as a possible test case for their predictions (section 4.4) despite the two stars being host to two Neptune-mass planets and a single Jupiter-mass planet, respectively; the proposed signature is for super-Earth and ice-giant planets. Moreover, the authors write that high precision stellar spectroscopy of the system does not exist to date, when in fact the system has been subject to a detailed abundance analysis (Mack et al. 2014).

A: we added the Mack et al reference, but we also want to note that our predictions also works for ice giants, if their atmosphere is small.

Therefore, I remain unconvinced that the abundance signature described in this paper is a viable method to constrain where planets form in a protoplanetary disk and thus cannot recommend the paper be accepted for publication. I feel there are too many currently unknown factors (many acknowledged by the authors) in the planet formation process that prevent a definitive conclusion based on any observed abundance pattern that it is a result of where the planet formed.

I would say then that I am in agreement with the second referee. We raise many of the same issues with the paper and come to the same conclusion that the paper should not be accepted.

